Nie pozw\'ol algorytmom rz\k{a}dzi\'c Twoim koszykiem: systemy rekomendacyjne w dobie Omnibusa

The Omnibus Directive is an essential part of the European Union's New Deal for Consumers. The Directive introduces new regulations in trade, including e-commerce, with the main goal being to increase transparency, fairness and consumer protection. The authors critically draw attention to a significant oversight in the Omnibus Directive, namely the lack of consideration of recommendation systems. Recommendation engines can be a source of potentially harmful practices affecting consumers, hence the need for a directive extension. The proposals presented in this article include the introduction of ethical supervision over recommendation systems to minimize the risk of negative effects of their recommendations, as well as a clear explanation of the criteria on which recommendations are made -- similar to search result rankings. -- Dyrektywa Omnibus stanowi istotn\k{a} cz\k{e}\'s\'c Nowego {\L}adu dla Konsument\'ow (ang. \emph{New Deal for Consumers}) Unii Europejskiej. Dyrektywa wprowadza nowe regulacje w handlu, w tym e-commerce, kt\'orych g{\l}\'ownym celem jest zwi\k{e}kszenie przejrzysto\'sci, uczciwo\'sci i ochrony konsument\'ow. Autorzy krytycznie zwracaj\k{a} uwag\k{e} na istotne zaniedbanie w dyrektywie Omnibus, jakim jest brak uwzgl\k{e}dnienia system\'ow rekomendacyjnych. Silniki rekomendacyjne mog\k{a} by\'c \'zr\'od{\l}em potencjalnie szkodliwych praktyk uderzaj\k{a}cych w konsument\'ow, st\k{a}d niezb\k{e}dne jest rozszerzenie dyrektywy. Propozycje przedstawione w niniejszym artykule obejmuj\k{a} wprowadzenie etycznego nadzoru nad systemami rekomenduj\k{a}cymi, aby zminimalizowa\'c ryzyko negatywnych skutk\'ow ich rekomendacji, a tak\.ze jasne wyja\'snienie kryteri\'ow, na podstawie kt\'orych dokonywane s\k{a} rekomendacje -- analogicznie do ranking\'ow wynik\'ow wyszukiwania.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

